Interaction dynamics in 'Friends'

Computational narrative analysis increasingly seeks representations that capture how language reflects changing social and interactional contexts. We apply Ousiometry, a lexicon-based framework organized around Power, Danger, and Structure, to the complete dialogue of Friends (236 episodes, 750K tokens), examining temporal variation, group-level positioning, and pairwise co-variation among the six main characters. We find substantial episode-to-episode fluctuation in character trajectories, with PELT-detected change points descriptively aligning with major narrative events. At the group level, character combinations occupy different regions of Power--Danger space, with greater dispersion in Power than Danger, although these differences do not survive Bonferroni correction and trajectory clustering shows weak structure (silhouette = 0.27). Pairwise Pearson correlations reveal modest co-variation across characters, with three significant pairs in Power, two in Danger, and six in Structure after correction. Partial correlations substantially reduce these associations, leaving only one significant pair in Power and one in Danger, suggesting that much of the observed co-variation reflects ensemble-wide rather than pair-specific dynamics. Overall, our findings show that episode-level Ousiometry captures meaningful temporal variation in character dialogue, while evidence for stable group-level structure and pair-specific co-variation remains limited. Semantic variation in Friends is therefore better characterized as continuous and context-dependent.

==> NOTES.git.txt <==
add to scripts:
# peter sheridan dodds
# https://github.com/petersheridandodds
# MIT License


Created the repository on Github first

universal-paper-template

locally:

using:
https://help.github.com/articles/adding-an-existing-project-to-github-using-the-command-line/

git init

git add .

git commit -m "first deployment"

git remote add origin https://github.com/petersheridandodds/universal-paper-template-overleaf.git
                      
git remote -v


# Push the changes in local repository up to the remote
# repository specified as the origin

git push origin main


# bring down anything already there

git pull origin main


# deal with permissions issue:
https://stackoverflow.com/questions/1580596/how-do-i-make-git-ignore-file-mode-chmod-changes


==> archetypes-of-LLMs.abs.txt <==



==> archetypes-of-LLMs.acknowledgments.txt <==
\section*{Acknowledgements}
We express our gratitude for helpful conversations with Julia Witte Zimmerman, Calla Beauregard, Ashley Fehr, Alejandro Javier Ruiz Iglesias. The authors acknowledge financial support from  The National Science Foundation award \#2242829 (C.M.D., P.S.D).

==> archetypes-of-LLMs.logline.txt <==



==> archetypes-of-LLMs.title.txt <==
\todo{Add a title that captures the paper's story}


==> startsupp.txt <==
6

